EffectWAM: Learning Action-Grounded Effects for Robot Manipulation

World-action models connect visual prediction with executable robot control. We present EffectWAM, which develops this connection through three complementary components: Effect, camera positional encoding (CaPE), and Action Grounding. Effect represents visual change as the difference between independently encoded future observations and a shared current-observation anchor. CaPE conditions endpoint pooling on relative camera pose when reliable extrinsics are available, while sharing the same learned parameters with pose-free pooling for uncalibrated trajectories. Action Grounding trains the visual representation to retain measured changes in end-effector pose and gripper state. An exponential moving average of the observation encoder supplies Effect targets. A shared generation expert learns to jointly predict Effect and an executable action chunk through flow matching, and reuses the sampled pair to generate future video on demand. This allows the controller to execute actions without waiting for video synthesis. We train on more than 20,000 hours of heterogeneous embodied data, excluding unused chain-of-thought data, and accommodate dataset-specific joint, end-effector, and hand-pose representations. Our evaluation uses the Small (8B) configuration on all five benchmarks and additionally evaluates the Large (26B) configuration on RoboDojo. Experiments examine closed-loop manipulation across complementary benchmarks, and comparisons across multiple baseline policies show consistent improvements from Action Grounding.

==> README_BUILD.txt <==
EffectWAM execution-visualization revision
Main file: iflytek_paper.tex
Engine: pdfLaTeX with BibTeX. The original class uses pdfTeX font-map primitives.

Build from this project directory with a TeX Live or MiKTeX installation:

  pdflatex -interaction=nonstopmode -halt-on-error iflytek_paper.tex
  bibtex iflytek_paper
  pdflatex -interaction=nonstopmode -halt-on-error iflytek_paper.tex
  pdflatex -interaction=nonstopmode -halt-on-error iflytek_paper.tex

Install the standard LaTeX packages requested by iflytek_robotics.cls and
macros.tex, including the IEEEtran bibliography style. Keep the bundled seed/
fonts, TFM files, class, and graphics in their supplied relative paths.

This execution-visualization update replaces
iFlyBot_sections/execution_visualization.tex and
iFlyBot_images/robodojo_execution.pdf, appends one input statement to
iFlyBot_sections/appendix_results.tex, and updates this build note. It adds
iFlyBot_sections/appendix_execution_visualization.tex and six corresponding
iFlyBot_images/robodojo_appendix_*.pdf figures. All other files from the
current EffectWAM_v2 baseline are preserved byte for byte. The existing
chen2026robodojo citation is reused.

The figures show recorded simulation observations from 30 successful
EffectWAM Large (26B) episodes: one per capability category in the main text
and the remaining 25 in the appendix. They contain 150 selected source-video
frames and 38 boxed details taken from those same frames. Episode identifiers
and zero-based frame indices are printed in the figures. The model scale was
confirmed by the authors.

Research notes, source-frame provenance, and audit records are delivered outside
this submission project.

Attention-visualization addition
-------------------------------
The project additionally includes iFlyBot_sections/attention_visualization.tex
and iFlyBot_images/attention_comparison.pdf, connected by one further input in
experiments.tex after the execution visualization. The bibliography appends
AgiBot World and Ego4D source entries; the existing LIBERO entry is reused.
The included iflytek_paper.bbl is regenerated for all cited sources.

The attention figure contains 30 losslessly embedded source-image crops and
vector labels in the original project fonts. All existing execution content,
other paper sections, original graphics, class, macros, and fonts are retained.
Use the same pdfLaTeX/BibTeX build sequence above.

